Interrupting Real-Time IoT Tasks: How Bad Can It Be to Connect Your Critical Embedded System to the Internet?

Embedded systems have been used to control physical environments for decades. Usually, such use cases require low latencies between commands and actions as well as a high predictability of the expected worst-case delay. To achieve this on small, low-powered microcontrollers, Real-Time Operating Systems (RTOSs) are used to manage the different tasks on these machines as deterministically as possible. However, with the advent of the Internet of Things (IoT) in industrial applications, the same embedded systems are now equipped with networking capabilities, possibly endangering critical real-time systems through an open gate to interrupts. This paper presents our initial study of the impact network connections can have on real-time embedded systems. Specifically, we look at three aspects: The impact of network-generated interrupts, the overhead of the related networking tasks, and the feasibility of sharing computing resources between networking and real-time tasks. We conducted experiments on two setups: One treating NICs and drivers as black boxes and one simulating network interrupts on the machines. The preliminary results show that a critical task performance loss of up to 6.67% per received packet per second could be induced where lateness impacts of 1% per packet per second can be attributed exclusively to ISR-generated delays.

==> data/plot1.csv <==
sent,proc_low,proc_high,late_low,late_high,sent_low
1000,800,998,0,0,800
2000,1799,1997,0,0,1800
3003,2801,3000,0,0,2802
4000,3799,3997,0,0,3800
5000,4799,4997,0,0,4800
6024,5818,6021,0,0,5819
7043,6837,7039,0,0,6839
8000,7807,7998,0,0,7808
9009,8807,9007,0,0,8807
10000,9801,9997,0,0,9801
11111,10888,11108,0,0,10888
12048,11860,12045,0,0,11860
13158,12935,12379,0,0,12936
14084,13896,12494,0,0,13898
15151,14937,12622,0,0,14938
16129,15933,12725,0,0,15933
17241,17018,12844,0,0,17018
18182,17993,12919,0,0,17993
19231,19020,13010,0,0,19021
20000,19846,13099,0,0,19846
21276,21020,13135,0,0,21020
22223,22033,13186,0,0,22033
23255,23048,13215,0,0,23048
24391,24158,13231,0,0,24163
25000,24877,13198,0,0,24878
26315,26051,13217,0,0,26052
27027,26884,13218,0,0,26884
28572,28261,13142,0,0,28263
29411,29242,13080,0,0,29243
30302,30130,13041,0,0,30124
31250,31065,13002,4,0,31060
32258,32044,13077,45,0,32056
33334,33116,13100,130,0,33118
34482,34253,13100,187.7,0,34252
35715,35466,13100,249.57,0,35468
37037,36777,13100,315.92,0,36772
38461,37032,13100,329.4,0,37037
40000,38175,13100,387.36,0,38176
41667,39692,13100,464.5,0,39692
43478,40000,13100,480.17,0,40000
45455,41348,13100,548,0,41333
47619,43121,11500,638.67,0,43115
50000,43483,10500,657.14,0,43478
52631,45030,5500,737.59,0,45059
55556,45433,4200,757.69,0,45454
58823,47082,275,845.82,0,47186
62500,47456,0,867.85,24,47619
66666,49488,0,964.73,60,49523
71422,50000,0,989,98,50000
76912,50000,0,0,146,50000
83276,51872,0,0,193,52104
90870,52345,0,0,262,52632
99999,54648,0,0,339,54970
110998,55222,0,0,420,55556
124489,55222,0,0,530,55555
,57836,0,0,,58159
,58490,0,0,,58811
,58493,0,0,,58811
,61365,0,0,,61761
,61947,0,0,,62500
,61954,0,0,,62500
,61956,0,0,,62500
,65339,0,0,,65818
,66178,0,0,,66647
,66184,0,0,,66649
,66180,0,0,,66647
,69705,0,0,,70396
,70589,0,0,,71333
,70589,0,0,,71333
,70589,0,0,,71333
,70589,0,0,,71333
,74900,0,0,,75770
,75987,0,0,,76879
,75985,0,0,,76879
,75980,0,0,,76880
,75988,0,0,,76879
,80563,0,0,,81776
,81704,0,0,,83000
,81705,0,0,,83000
,81704,0,0,,83000
,81703,0,0,,83000
,81701,0,0,,83000
,81704,0,0,,83000
,88062,0,0,,89151
,89648,0,0,,90687
,89648,0,0,,90689
,89648,0,0,,90688
,89648,0,0,,90688
,89648,0,0,,90689
,89648,0,0,,90689
,83797,0,0,,98044
,82343,0,0,,99882
,82348,0,0,,99882
,82342,0,0,,99882
,82351,0,0,,99882
,82344,0,0,,99883
,82346,0,0,,99882
,82344,0,0,,99883
,82343,0,0,,99883
,82348,0,0,,99883
,68044,0,0,,108375
,64471,0,0,,110499
,64472,0,0,,110500
,64470,0,0,,110500
,64471,0,0,,110500
,64472,0,0,,110500
,64471,0,0,,110500
,64472,0,0,,110500
,64472,0,0,,110500
,64472,0,0,,110500
,64474,0,0,,110500
,48150,0,0,,121299
,44059,0,0,,123999
,44101,0,0,,124000
,44079,0,0,,124000
,44075,0,0,,124000
,44080,0,0,,124000
,44127,0,0,,124000
,44099,0,0,,124000


==> data/plot10.csv <==

sent,cc_low,cc_high,,,,
0,152,152,,,,
100,145.33,148.83,,,,
200,138.66,145.66,,,,
300,131.99,142.49,,,,
400,125.32,139.32,,,,
500,118.65,136.15,,,,
600,111.98,132.98,,,,
700,105.31,129.81,,,,
800,98.64,126.64,,,,
900,91.97,123.47,,,,
1000,85.3,120.3,,,,
1100,78.63,117.13,,,,
1200,71.96,113.96,,,,
1300,65.29,110.79,,,,
1400,58.62,107.62,,,,
1500,51.95,104.45,,,,
1600,45.28,101.28,,,,
1700,38.61,98.11,,,,
1800,31.94,94.94,,,,
1900,25.27,91.77,,,,
2000,18.6,88.6,,,,
2100,11.93,85.43,,,,
2200,5.26,82.26,,,,
2300,0,79.09,,,,
2400,0,75.92,,,,
2500,0,72.75,,,,
2600,0,72,,,,
2700,0,72,,,,
2800,0,72,,,,
2900,0,72,,,,
3000,0,72,,,,
3100,0,72,,,,
3200,0,72,,,,
3300,0,72,,,,
3400,0,72,,,,
3500,0,72,,,,
3600,0,72,,,,
3700,0,72,,,,
3800,0,72,,,,
3900,0,72,,,,
4000,0,72,,,,
4100,0,72,,,,
4200,0,72,,,,
4300,0,72,,,,
4400,0,72,,,,
4500,0,72,,,,
4600,0,72,,,,
4700,0,72,,,,
4800,0,72,,,,
4900,0,72,,,,
5000,0,72,,,,
5100,0,72,,,,
5200,0,72,,,,
5300,0,72,,,,
5400,0,72,,,,
5500,0,72,,,,
5600,0,72,,,,
5700,0,72,,,,
5800,0,72,,,,
5900,0,72,,,,
6000,0,72,,,,
6100,0,72,,,,
6200,0,72,,,,
6300,0,72,,,,
6400,0,72,,,,


==> data/plot11.csv <==
sent,cc_low,cc_high
0,100,100
10,99.8125,99.8125
20,99.625,99.625
30,99.4375,99.4375
40,99.25,99.25
50,99.0625,99.0625
60,98.875,98.875
70,98.6875,98.6875
80,98.5,98.5
90,98.3125,98.3125
100,98.125,98.125
110,97.9375,97.9375
120,97.75,97.75
130,97.5625,97.5625
140,97.375,97.375
150,97.1875,97.1875
160,97,97
170,96.8125,96.8125
180,96.625,96.625
190,96.4375,96.4375
200,96.25,96.25
210,96.0625,96.0625
220,95.875,95.875
230,95.6875,95.6875
240,95.5,95.5
250,95.3125,95.3125
260,95.125,95.125
270,94.9375,94.9375
280,94.75,94.75
290,94.5625,94.5625
300,94.375,94.375
310,94.1875,94.1875
320,94,94
330,93.8125,93.8125
340,93.625,93.625
350,93.4375,93.4375
360,93.25,93.25
370,93.0625,93.25
380,92.875,93.25
390,92.6875,93.25
400,92.5,93.25
410,92.3125,93.25
420,92.125,93.25
430,91.9375,93.25
440,91.75,93.25
450,91.5625,93.25
460,91.375,93.25
470,91.1875,93.25
480,91,93.25
490,90.8125,93.25
500,90.625,93.25
510,90.4375,93.25
520,90.25,93.25
530,90.0625,93.25
540,89.875,93.25
550,89.6875,93.25
560,89.5,93.25
570,89.3125,93.25
580,89.125,93.25
590,88.9375,93.25
600,88.75,93.25
610,88.5625,93.25
620,88.375,93.25
630,88.1875,93.25
640,88,93.25
650,87.8125,93.25
660,87.625,93.25
670,87.4375,93.25
680,87.25,93.25
690,87.0625,93.25
700,86.875,93.25
710,86.6875,93.25
720,86.5,93.25
730,86.3125,93.25
740,86.125,93.25
750,85.9375,93.25
760,85.75,93.25
770,85.5625,93.25
780,85.375,93.25
790,85.1875,93.25
800,85,93.25
810,84.8125,93.25
820,84.625,93.25
830,84.4375,93.25
840,84.25,93.25
850,84.0625,93.25
860,83.875,93.25
870,83.6875,93.25
880,83.5,93.25
890,83.3125,93.25
900,83.125,93.25
910,82.9375,93.25
920,82.75,93.25
930,82.5625,93.25
940,82.375,93.25
950,82.1875,93.25
960,82,93.25
970,81.8125,93.25
980,81.625,93.25
990,100,93.25
1000,100,93.25
1010,100,93.25
1020,100,93.25
1030,100,93.25
1040,100,93.25
1050,100,93.25
1060,100,93.25
1070,100,93.25
1080,100,93.25
1090,100,93.25
1100,100,93.25
1110,100,93.25
1120,100,93.25
1130,100,93.25
1140,100,93.25
1150,100,93.25
1160,100,93.25
1170,100,93.25
1180,100,93.25
1190,100,93.25
1200,100,93.25
1210,100,93.25
1220,100,93.25
1230,100,93.25
1240,100,93.25
1250,100,93.25
1260,100,93.25
1270,100,93.25
1280,100,93.25
1290,100,93.25
1300,100,93.25
1310,100,93.25
1320,100,93.25
1330,100,93.25
1340,100,93.25
1350,100,93.25
1360,100,93.25
1370,100,93.25
1380,100,93.25
1390,100,93.25
1400,100,93.25
1410,100,93.25
1420,100,93.25
1430,100,93.25
1440,100,93.25
1450,100,93.25
1460,100,93.25
1470,100,93.25
1480,100,93.25
1490,100,93.25
1500,100,93.25
1510,100,93.25
1520,100,93.25
1530,100,93.25
1540,100,93.25
1550,100,93.25
1560,100,93.25
1570,100,93.25
1580,100,93.25
1590,100,93.25
1600,100,93.25
1610,100,93.25
1620,100,93.25
1630,100,93.25
1640,100,93.25
1650,100,93.25
1660,100,93.25
1670,100,93.25
1680,100,93.25
1690,100,93.25
1700,100,93.25
1710,100,93.25
1720,100,93.25
1730,100,93.25
1740,100,93.25
1750,100,93.25
1760,100,93.25
1770,100,93.25
1780,100,93.25
1790,100,93.25
1800,100,93.25
1810,100,93.25
1820,100,93.25
1830,100,93.25
1840,100,93.25
1850,100,93.25
1860,100,93.25
1870,100,93.25
1880,100,93.25
1890,100,93.25
1900,100,93.25
1910,100,93.25
1920,100,93.25
1930,100,93.25
1940,100,93.25
1950,100,93.25
1960,100,93.25
1970,100,93.25
1980,100,93.25
1990,100,93.25
2000,100,93.25
2010,100,100
2020,100,100
2030,100,100
2040,100,100
2050,100,100
2060,100,100
2070,100,100
2080,100,100
2090,100,100
2100,100,100
2110,100,100
2120,100,100
2130,100,100
2140,100,100
2150,100,100
2160,100,100
2170,100,100
2180,100,100
2190,100,100
2200,100,100
2210,100,100
2220,100,100
2230,100,100
2240,100,100
2250,100,100


==> data/plot2.csv <==
t,sent,late_low,late_high
0,0,0,0
1,0,0,0
2,0,0,0
3,74490,5,550
4,50016,0,5
5,0,0,0
6,0,0,0
7,0,0,0
8,74490,5,550
9,50016,0,8
10,0,0,0
11,0,0,0
12,0,0,0
13,74490,5,551
14,50016,0,7
15,0,0,0
16,0,0,0
17,0,0,0
18,74491,5,551
19,50016,0,7
20,0,0,0
21,0,0,0
22,0,0,0
23,74490,5,550
24,50016,0,7
25,0,0,0
26,0,0,0
27,0,0,0


==> data/plot3.csv <==
received,late_low,late_high
247,0,0
1247,2,1
2247,4,5
3249,6,7
4247,10,9
5253,12,12
6275,14,14
7279,17,16
8249,20,18
9254,22,21
10275,25,23
11342,28,26
12323,30,29
13387,33,30
14348,35,33
15393,38,36
16404,40,38
17474,44,40
18441,46,42
19421,48,45
20316,51,47
21510,53,50
22478,56,52
23537,59,55
24541,61,57
25325,64,59
26492,67,62
27410,69,64
28779,72,67
29633,75,69
30537,76,71
31500,79,73
32524,81,76
33618,85,79
34788,87,81
36042,91,85
37038,93,86
37389,94,87
38843,98,91
40001,101,93
40413,102,95
42115,106,99
43479,110,102
43968,111,104
45455,115,105
45991,116,108
47620,121,111
48209,122,114
50000,126,116
50001,126,117
50652,129,120
52633,133,122
53356,135,127
55556,141,129
55557,141,129
56365,143,134
58824,150,137
58825,150,137
59735,152,143
62501,159,145
63533,161,152
66667,170,155
66668,170,155
67847,172,162
71429,181,167
71430,181,167
72791,185,174
76924,195,180
76925,196,180
78513,199,188
83334,212,196
83335,213,196
83336,213,196
85210,216,203
90901,232,210
90902,231,210
93159,237,219
100001,254,235
100002,254,235
102745,260,245
111051,283,260
111052,284,260
114517,292,273
125000,318,291
125001,318,291


==> data/plot4.csv <==
receiveed,cc_low,late_low,,
0,100,0,,
0,100,0,,
0,100,0,,
93113,76,234,,
31892,92,86,,
0,100,0,,
0,100,0,,
0,100,0,,
93123,77,236,,
31882,92,82,,
0,100,0,,
0,100,0,,
0,100,0,,
93134,76,236,,
31871,92,82,,
0,100,0,,
0,100,0,,
0,100,0,,
93144,76,235,,
31861,92,83,,
0,100,0,,
0,100,0,,
0,100,0,,
93154,76,234,,
31965,92,85,,
0,100,0,,
0,100,0,,
0,100,0,,
93164,76,235,,
31841,92,83,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,


==> data/plot5.csv <==
sent,proc_low,late_low,proc_high,late_low_noudp,late_high
87,87,0,39,7,0
187,187,0,139,0,0
287,286,0,239,0,0
387,386,0,338,0,0
487,487,0,440,12,0
587,586,0,539,46,0
687,685,0,638,96,0
787,787,0,739,162,0
887,886,1,830,212,0
987,987,8,946,274,0
1087,1085,20,1030,327,0
1187,1184,15,1143,411,0
1287,1265,59,1171,452,0
1387,1340,62,1201,533,0
1487,1430,110,1141,625,0
1587,1520,116,1056,663,0
1687,1619,141,765,695,0
1787,1718,152,445,755,0
1887,1816,214,50,853,0
1987,1914,249,0,911,0
2087,2012,263,0,975,0
2187,2109,294,0,0,0
2287,2206,327,0,0,0
2387,2303,353,0,0,0
2487,2399,390,0,0,0
2587,2495,420,0,0,0
2687,2590,473,0,0,0
2787,2685,500,0,0,0
2887,2779,530,0,0,0
2987,2872,560,0,0,0
3087,2964,580,0,0,0
3187,3055,611,0,0,0
3287,3144,630,0,0,0
3387,3231,660,0,0,0
3487,3316,700,0,0,0
3587,3400,740,0,0,0
3687,3482,767,0,0,0
3787,3562,804,0,0,0
3887,3641,847,0,0,0
3987,3756,889,0,0,0
4187,3915,0,0,0,0
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,
,,,,,


==> data/plot6.csv <==
sent,late_low,late_high
10,0,0
20,0,0
30,0,0
40,0,0
50,0,0
60,0,0
70,0,0
80,0,0
90,0,0
100,2,2
110,3,3
120,5,5
130,7,7
140,9,9
150,11,11
160,13,13
170,15,15
180,16,16
190,18,18
200,20,20
210,23,23
220,24,24
230,25,25
240,28,28
250,30,30
260,31,31
270,33,33
280,35,35
290,38,38
300,38,38
310,41,41
320,43,43
330,47,47
340,47,47
350,49,49
360,50,50
370,53,53
380,55,55
390,57,57
400,57,57
410,58,58
420,63,63
430,64,64
440,68,68
450,68,68
460,70,70
470,72,72
480,75,75
490,76,76
500,79,76
510,80,76
520,83,76
530,85,77
540,88,76
550,89,76
560,90,76
570,93,76
580,96,76
590,97,77
600,100,76
610,104,76
620,105,76
630,108,76
640,111,76
650,114,77
660,118,76
670,121,76
680,123,76
690,126,76
700,127,77
710,128,76
720,131,76
730,132,77
740,133,76
750,137,76
760,139,77
770,142,76
780,145,76
790,147,77
800,150,76
810,151,76
820,152,76
830,153,77
840,155,76
850,158,76
860,159,77
870,160,76
880,162,76
890,162,76
900,165,77
910,166,76
920,169,76
930,171,76
940,171,76
950,168,76
960,150,76
970,0,76
980,0,76
990,0,77
1000,0,76
1010,0,76
1020,0,77
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,
,,


==> data/plot7.csv <==
sent,proc_low,proc_high,cc_low,cc_high,sent_low
0,0,0,151,150,0
1012,1011,600,151,150,13
2012,2011,1098,145.2,150,1012
3015,3014,1598,144.6,148,2012
4012,4011,2096,142.8,148,3015
5012,5011,2595,141.4,146,4012
6037,6036,3105,140.18,146,5012.1
7054,7053,3614,138.36,146,6036.9
8012,8011,4092,136.73,144,7053.1
9021,9020,4595,135.82,142,8012.9
10013,10013,5089,134,142,9021
11123,11121,5644,133.45,142,10013.1
12061,12061,6111,131.27,140,11122.9
13170,13168,6665,129.27,140,12061.1
14097,14097,7127,128.18,140,13169
15163,15162,7660,126.91,138,14097.9
16143,16142,8148,124.73,136,15163.1
17253,17252,8702,123.64,136,16142.9
18194,18193,9172,122.36,136,17252.1
19240,19240,9696,120.36,134,18194.9
20016,20014,10080,119.64,134,19240
21288,21287,10716,118.91,132,20015.1
22234,22234,11188,115.64,132,21288
23270,23269,11704,114.36,132,22235
24398,24397,12270,112.91,130,23269.9
25016,25015,12574,112,128,24397.1
26324,26324,13231,108.55,128,25016
27046,27044,13586,108,128,26324.9
28581,28581,14357,107.27,126,27045.1
29423,29422,14776,104.55,126,28581.9
30314,30316,15222,103.82,126,29422.1
31262,31261,15695,100,124,30314.9
32272,32282,16199,98.18,124,31262
33347,33333,16734,96.82,122,32271.1
34497,34498,17311,93.09,120,33347
35731,35732,17922,94.55,120,34497.9
37037,37035,18583,94.55,120,35730.1
37054,37054,18583,88.91,120,37037
38480,38477,19295,89.09,118,37054.9
40000,40000,20062,87.27,116,38480
40020,40025,20063,85.64,116,40000
41689,41685,20897,85.27,116,40020
43478,43479,21804,81.45,114,41689
43503,43505,21811,67.09,114,43478
45454,45447,22819,66,112,43502
45481,45513,22808,10.55,112,45455
47619,47593,23843,10,110,45480.2
47648,47654,23847,3.82,110,47618.9
50000,50012,25090,3.45,108,47648
50032,50018,25090,0,108,50000
52631,52480,26279,0,106,50000
52667,52553,26279,0,106,50031.9
55555,55483,27711,0,104,52632
55556,55471,27712,0,104,52666.9
55595,55452,27711,0,104,55555.2
58823,58677,29345,0,100,55555.6
58824,58622,29345,0,100,55595.2
58868,58647,29342,0,100,58813.3
62500,62262,31029,0,98,58813.5
62551,62308,31024,0,98,58858.5
66666,66348,33172,0,94,124445
66667,66371,33176,,94,
66724,66409,33172,,94,
71422,71066,35426,,90,
71424,71062,35450,,90,
71489,71022,35450,,90,
76913,73079,38082,,86,
76914,73026,38087,,86,
76915,73037,38085,,86,
76988,72967,38087,,86,
83292,72217,40716,,80,
83293,72216,40730,,80,
83385,72027,40710,,80,
90860,69912,44870,,74,
90864,69892,44868,,74,
90865,69895,44867,,74,
90868,69920,44868,,74,
90975,69794,44867,,74,
99998,61495,40645,,66,
99999,61608,40826,,66,
100000,61477,40624,,66,
100001,61563,40757,,66,
100133,61486,40790,,66,
110998,46931,32124,,56,
110999,46881,32121,,56,
111000,46907,32110,,56,
111001,46902,32115,,56,
111165,46783,32120,,56,
124442,33136,22346,,38,
124443,33088,22345,,38,
124444,33229,22203,,38,
124445,33071,22466,,38,


==> data/plot8.csv <==
rcv_low,cc_low,rcv_high,cc_high
0,100,0,100
1093,100,1499.75,99.95
2189,100,2391.25,99.8
3180,99,3500,99.4
4217,99,4522.75,99.21
5282,99,5537,99.01
6325,99,6624.75,98.81
7309,98,7589,98.57
8272,98,8492.75,98.38
9126,98,9472,98.14
10194,98,10339.5,97.9
11201,97,11415.75,97.66
12117,97,12316.25,97.51
13035,97,13283.25,97.22
13957,97,14158,97.03
14857,96,15082.75,96.84
15750,96,15985.25,96.65
16519,96,16870.75,96.46
17435,96,17734,96.27
18360,96,18511,96.06
19109,95,19081.5,96
19976,95,20215.25,95.81
20816,95,20960.25,95.62
21611,95,21810.25,95.43
22410,95,22663.25,95.24
22994,95,23215,95.05
23818,94,24174,94.86
24466,94,24835,94.67
25136,94,25898,94.49
26119,94,26497.75,94.3
26706,94,27071.25,94.26
27480,93,27480.5,94
28231,93,28539.25,93.81
29180,93,29463.75,93.63
30129,93,30436.25,93.44
31228,93,31520.5,93.25
32330,92,32596.25,93.02
32533,92,32672.75,92.93
33195,92,33870,92.7
34932,92,35222.25,92.38
35041,92,35182.5,92.34
36338,91,36442.75,92.04
37842,91,38127,91.72
38123,91,38295.25,91.68
39609,90,39939.25,91.27
39772,90,39971,91.27
41027,90,41724.5,90.91
41685,90,41884.5,90.86
43481,89,43778.25,90.55
43618,89,43755.75,90.51
43680,89,44019.75,90.37
45763,89,45583,90
45869,89,46376,89.87
48214,88,48456.5,89.46
48225,88,48430,89.46
48384,88,48873.75,89.29
50534,88,51435,88.8
51071,88,51146.75,88.85
51166,88,52015,88.5
54224,87,54233.75,88.03
54268,87,54401,88.03
54392,87,54551.75,88.05
54418,87,54863.25,87.74
57378,86,58134.5,87.3
57696,86,58005,87.3
57884,86,57982.75,87.3
58012,86,59217,86.83
61827,85,62184,86.4
61936,85,62047.5,86.36
62021,85,62007.75,86.36
62113,85,62047.5,86.32
62173,85,62867.5,85.79
66244,83,66819,85.32
66545,83,66692.5,85.32
66652,83,66569.5,85.36
66712,83,66712,85.32
67341,83,68728,84.56
71819,82,72422.75,84.03
71987,82,72050.25,84.15
71995,82,72210,84.11
72149,82,72166,84.11
72195,82,72160.25,84.07
72470,82,72164.75,84.07
72650,82,74402.25,82.96
78365,80,78870.75,82.64
78441,80,78718.5,82.64
78477,80,78687.5,82.64
78590,80,78646,82.64
78614,80,78735.75,82.64
78804,80,78691.75,82.6
80007,79,81956.25,81.11
86245,78,86663.5,80.91
86333,78,86400.25,80.95
86341,78,86592.75,80.87
86403,78,86598.5,80.87
86425,78,86517,80.91
86463,78,86637.25,80.87
86473,78,86469,80.95
86514,78,86505,80.91
86558,78,86592,80.91
88772,77,91595.75,78.82
95812,75,96211.5,78.74
95857,75,96128.75,78.78
95878,75,96013.75,78.78
95899,75,96109.25,78.78
95956,75,95986,78.78
95961,75,96108.75,78.78
95995,75,96141.25,78.74
96027,75,95919.25,78.82
96095,75,96216.25,78.74
96511,75,95955.5,78.78
107928,72,108336.25,76.05


==> data/plot9.csv <==
sent_low,proc_low,cc_low,sent_high,proc_high,cc_high
0,0,148,15,15,148
71,71,146,115,115,145
171,171,142,215,176,142
272,272,138,315,224,139
372,372,135,415,272,136
472,472,131,515,320,133
572,572,127,615,368,130
672,672,123,715,416,127
772,772,119,815,464,124
872,872,116,915,512,121
972,972,112,1015,560,118
1072,1072,108,1115,608,115
1172,1172,104,1215,656,112
1272,1272,100,1315,704,109
1372,1372,97,1415,752,106
1472,1472,93,1515,800,103
1572,1572,89,1615,848,100
1672,1672,85,1715,896,97
1772,1772,82,1815,944,94
1872,1872,78,1915,992,91
1972,1972,74,2015,1040,88
2072,2072,70,2115,1088,85
2172,2172,66,2215,1136,82
2272,2272,63,2315,1184,79
2372,2372,59,2415,1232,76
2472,2472,55,2515,1280,73
2572,2572,51,2615,1328,71
2672,2672,47,2715,1376,71
2772,2772,44,2815,1424,71
2872,2872,40,2915,1472,71
2972,2972,36,3015,1520,71
3072,3072,32,3115,1568,71
3172,3172,28,3215,1616,71
3272,3272,25,3315,1664,71
3372,3372,21,3415,1712,71
3472,3472,17,3515,1760,71
3572,3298,13,3615,1665.2,71
3672,3125,9,3715,1584.4,71
3772,2951,6,3815,1503.6,71
3872,2778,2,3915,1422.8,71
3972,2604,0,4015,1342,71
4072,2430,0,4115,1261.2,71
4172,2257,0,4215,1180.4,71
4272,2083,0,4315,1099.6,71
4372,1910,0,4415,1018.8,71
4472,1736,0,4515,938,71
4572,1562,0,4615,857.2,71
4672,1389,0,4715,776.4,71
4772,1215,0,4815,695.6,71
4872,1042,0,4915,614.8,71
4972,868,0,5015,534,71
5072,694,0,5115,453.2,71
5172,521,0,5215,372.4,71
5272,347,0,5315,291.6,71
5372,174,0,5415,210.8,71
5472,0,0,5515,130,71
5572,0,0,5615,50,71
5672,0,0,5715,10,71
5772,0,0,5815,0,71
5872,0,0,5915,0,71
5972,0,0,6015,0,71
6072,0,0,6115,0,71
6172,0,0,6215,0,71
6272,0,0,6315,0,71
6372,0,0,6415,0,71

